Simulations of M87 and Sgr A* Imaging with the Millimetron Space Observatory on near-Earth orbits

High resolution imaging of supermassive black holes shadows is a direct way to verify the theory of general relativity at extreme gravity conditions. Very Long Baseline Interferometry (VLBI) observations at millimeter/sub-millimeter wavelengths can provide such angular resolution for supermassive black holes, located in Sgr A* and M87. Recent VLBI observations of M87 with the Event Horizon Telescope (EHT) has shown such capabilities. The maximum obtainable spatial resolution of EHT is limited by Earth diameter and atmospheric phase variations. In order to improve the image resolution longer baselines are required. Radioastron space mission has successfully demonstrated the capabilities of Space-Earth VLBI with baselines much larger than Earth diameter. Millimetron is a next space mission of the Russian Space Agency that will operate at millimeter wavelengths. Nominal orbit of the observatory will be located around Lagrangian L2 point of the Sun-Earth system. In order to optimize the VLBI mode, we consider a possible second stage of the mission that could use near-Earth high elliptical orbit (HEO). In this contribution a set of near-Earth orbits is used for the synthetic space-ground VLBI observations of Sgr A* and M87 in joint Millimetron and EHT configuration. General-relativistic magnetohydrodynamic models (GRMHD) for black hole environment of Sgr A* and M87 are used for static and dynamic imaging simulations at 230 GHz. A comparison preformed between ground and space-ground baselines demonstrates that joint observations with Millimetron and EHT significantly improve the image resolution and allow the EHT+Millimetron to obtain snapshot images of Sgr A* probing dynamics at fast timescales.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
